Continuous 3-D Latent Diffusion for Medical Image Generation and Reconstruction

High-resolution three-dimensional (3-D) medical latent diffusion remains limited by the cost of decoding full volumes, which existing latent autoencoders (AEs) handle through overlapping sub-volume decoding. We propose a continuous 3-D latent diffusion model framework for computed tomography (CT) and magnetic resonance imaging (MRI) generation and measurement-guided reconstruction, built on a coordinate-rendering autoencoder (CoRe-AE). Its decoder applies its convolutional stage once on the compact latent grid and renders voxel intensities from spatial coordinates through a lightweight implicit head, evaluated in memory-bounded chunks. This design avoids overlapping sub-volumes and remains differentiable with respect to the latent, so that the decoder can be used inside measurement-guided reconstruction. The framework was evaluated on CT volumes of 512\textsuperscript{3} voxels and MRI volumes of 256\textsuperscript{3} voxels. At 512\textsuperscript{3}, the decoder was 4--18 times faster than the MAISI and 3D MedDiffusion AEs and required the lowest peak graphics processing unit (GPU) memory, including when its gradient was computed. CoRe-AE also achieved the highest peak signal-to-noise ratio (PSNR) and structural similarity index (SSIM) among the evaluated AEs on both modalities. The resulting frozen 3-D latent prior generated full volumes without patch seams and, without retraining, reconstructed sparse-view CT and accelerated MRI through hard data consistency, within 2.4--4.9 dB PSNR of the pixel-domain decomposed diffusion sampler (DDS). A single volumetric latent prior thus supports both generation and reconstruction of high-resolution medical volumes on one GPU. Our code and pretrained weights are available at https://github.com/Mellak/continuous-3d-latent-diffusion.

==> images/Supplementary/data/dec_res_clif.dat <==
# Lab 24, CT CLIF-T96, BF16, RTX 6000 Ada. time in s, memory = peak allocated GiB. nan = out of memory (48 GB).
size time_fwd time_fb mem_fwd mem_fb measured
128 0.230043 0.721434 1.82194 9.1549 1
256 1.07783 3.68938 1.84783 9.18225 1
512 8.71279 30.8214 2.05491 9.401 1
768 30.029 106.011 2.617 9.99475 0
1024 71.4849 252.136 3.71159 11.151 0


==> images/Supplementary/data/dec_res_liif.dat <==
# Lab 24, CT LIIF-N262144, BF16, RTX 6000 Ada. time in s, memory = peak allocated GiB. nan = out of memory (48 GB).
size time_fwd time_fb mem_fwd mem_fb measured
128 0.244979 0.790315 1.74025 9.07712 1
256 1.08017 3.86705 1.74025 9.13181 1
512 7.76169 28.4809 1.74025 9.56931 1
768 25.8973 95.2899 1.74025 10.7568 0
1024 61.2139 225.392 1.74025 13.0693 0


==> images/Supplementary/data/dec_res_maisi128.dat <==
# Lab 24, MAISI-W128, BF16, RTX 6000 Ada. time in s, memory = peak allocated GiB. nan = out of memory (48 GB).
size time_fwd time_fb mem_fwd mem_fb measured
128 0.416 1.73955 2.24265 13.8532 1
256 11.2309 46.9668 2.35562 13.9963 1
512 142.672 596.65 3.25941 15.141 1
768 553.633 2315.28 5.71253 18.2479 0
1024 1403.84 5870.82 10.4897 24.2983 0


==> images/Supplementary/data/dec_res_maisi256.dat <==
# Lab 24, MAISI-W256, BF16, RTX 6000 Ada. time in s, memory = peak allocated GiB. nan = out of memory (48 GB).
size time_fwd time_fb mem_fwd mem_fb measured
256 2.58898 nan 17.0526 nan 1
512 69.8938 nan 18.1406 nan 1
768 323.578 nan 21.0938 nan 0
1024 887.893 nan 26.8446 nan 0


==> images/Supplementary/data/dec_res_med4.dat <==
# Lab 24, MedDiffusion-4x, BF16, RTX 6000 Ada. time in s, memory = peak allocated GiB. nan = out of memory (48 GB).
size time_fwd time_fb mem_fwd mem_fb measured
128 0.109202 0.212528 4.14663 11.074 1
256 2.94739 5.73719 4.26284 11.2507 1
512 37.4407 72.8814 5.19253 12.6639 1
768 145.286 282.812 7.71596 16.4999 0
1024 368.397 717.121 12.63 23.9699 0


==> images/Supplementary/data/dec_res_med8.dat <==
# Lab 24, MedDiffusion-8x, BF16, RTX 6000 Ada. time in s, memory = peak allocated GiB. nan = out of memory (48 GB).
size time_fwd time_fb mem_fwd mem_fb measured
128 0.099123 0.208505 3.05703 11.6814 1
256 2.67525 5.62856 3.16726 11.7993 1
512 33.9835 71.5015 4.0491 12.7421 1
768 131.87 277.457 6.44265 15.3013 0
1024 334.379 703.543 11.1038 20.285 0


==> images/Supplementary/data/eff512.dat <==
# Lab 24, 512^3, BF16, RTX 6000 Ada. y = bar position (top = 0). nan = out of memory.
y key time_fwd time_fb mem_fwd mem_fb
5 liif 7.76169 28.4809 1.74025 9.56931
4 clif 8.71279 30.8214 2.05491 9.401
3 maisi128 142.672 596.65 3.25941 15.141
2 maisi256 69.8938 nan 18.1406 nan
1 med4 37.4407 72.8814 5.19253 12.6639
0 med8 33.9835 71.5015 4.0491 12.7421


==> images/Supplementary/data/model_cost.dat <==
# Lab 26, 512^3: autoencoding (encode + decode) FLOPs from the PyTorch FLOP counter and time from lab 24.
label params_M gflops time_s tflops redundancy
Ours-CLIF 2.00359 207309 9.1305 22.7051 1.39437
Ours-LIIF 1.50541 91645.2 8.1819 11.201 1
MAISI-W128 20.9449 4.16645e+06 242.835 17.1575 5.35938
MAISI-W256 20.9449 2.38779e+06 115.01 20.7616 3.375
MedDiff-4x 25.9741 1.10763e+06 41.5574 26.653 5.35938
MedDiff-8x 52.3074 1.08833e+06 38.1615 28.5191 5.35938


==> images/Supplementary/data/quality_ct_hist_eq.dat <==
# Lab 27, CT hist_eq: mean and SD over 2-D slices containing >= 1% of the GT mask.
angle method psnr_db_mean psnr_db_sd ssim_mean ssim_sd lpips_alex_spatial_mean lpips_alex_spatial_sd hfen_relative_mean hfen_relative_sd gradient_rel_mean gradient_rel_sd frc_hf_mean frc_hf_sd power_hf_mean power_hf_sd glcm_contrast_err_pct_mean glcm_contrast_err_pct_sd glcm_homogeneity_err_pct_mean glcm_homogeneity_err_pct_sd
30 DDS 41.5262 3.97516 0.964499 0.0178816 0.0502413 0.0391164 0.20263 0.0553602 0.226613 0.0608216 0.963504 0.0234036 1.02438 0.0413768 6.17594 6.17093 3.44628 1.90961
30 LIIF 38.262 2.52388 0.962301 0.0188113 0.0431926 0.0222154 0.25409 0.0482888 0.254892 0.0464977 0.972151 0.0137115 0.902132 0.0594929 20.7597 9.39828 6.76316 1.92833
30 CLIF 38.3529 2.51836 0.962948 0.0185128 0.0428154 0.0220934 0.251148 0.0479309 0.252297 0.0462498 0.97248 0.0137141 0.902254 0.0595902 20.2982 9.39647 6.70853 1.94943
60 DDS 43.6668 3.51559 0.973593 0.012378 0.0375756 0.0291999 0.150263 0.0361235 0.192741 0.0448138 0.967892 0.0171061 1.02083 0.0289489 5.77708 7.42164 4.99696 2.94542
60 LIIF 38.7374 2.52025 0.965583 0.0173991 0.0413315 0.0216522 0.236761 0.0474548 0.241067 0.0459133 0.973332 0.0136963 0.913663 0.0595139 17.4819 9.38155 6.46382 2.01837
60 CLIF 38.8165 2.51858 0.966159 0.0171381 0.040994 0.0215648 0.233819 0.0475721 0.238686 0.0459625 0.973546 0.0136701 0.915825 0.0598455 16.6413 9.37607 6.37883 2.0414


==> images/Supplementary/data/quality_ct_hist_eq_wide.dat <==
# Lab 27, CT hist_eq: one row per angle; mean and SD over slices.
x level DDS_psnr_db_mean DDS_psnr_db_sd DDS_ssim_mean DDS_ssim_sd DDS_lpips_alex_spatial_mean DDS_lpips_alex_spatial_sd DDS_hfen_relative_mean DDS_hfen_relative_sd DDS_gradient_rel_mean DDS_gradient_rel_sd DDS_frc_hf_mean DDS_frc_hf_sd DDS_power_hf_mean DDS_power_hf_sd DDS_glcm_contrast_err_pct_mean DDS_glcm_contrast_err_pct_sd DDS_glcm_homogeneity_err_pct_mean DDS_glcm_homogeneity_err_pct_sd LIIF_psnr_db_mean LIIF_psnr_db_sd LIIF_ssim_mean LIIF_ssim_sd LIIF_lpips_alex_spatial_mean LIIF_lpips_alex_spatial_sd LIIF_hfen_relative_mean LIIF_hfen_relative_sd LIIF_gradient_rel_mean LIIF_gradient_rel_sd LIIF_frc_hf_mean LIIF_frc_hf_sd LIIF_power_hf_mean LIIF_power_hf_sd LIIF_glcm_contrast_err_pct_mean LIIF_glcm_contrast_err_pct_sd LIIF_glcm_homogeneity_err_pct_mean LIIF_glcm_homogeneity_err_pct_sd CLIF_psnr_db_mean CLIF_psnr_db_sd CLIF_ssim_mean CLIF_ssim_sd CLIF_lpips_alex_spatial_mean CLIF_lpips_alex_spatial_sd CLIF_hfen_relative_mean CLIF_hfen_relative_sd CLIF_gradient_rel_mean CLIF_gradient_rel_sd CLIF_frc_hf_mean CLIF_frc_hf_sd CLIF_power_hf_mean CLIF_power_hf_sd CLIF_glcm_contrast_err_pct_mean CLIF_glcm_contrast_err_pct_sd CLIF_glcm_homogeneity_err_pct_mean CLIF_glcm_homogeneity_err_pct_sd
0 30 41.5262 3.97516 0.964499 0.0178816 0.0502413 0.0391164 0.20263 0.0553602 0.226613 0.0608216 0.963504 0.0234036 1.02438 0.0413768 6.17594 6.17093 3.44628 1.90961 38.262 2.52388 0.962301 0.0188113 0.0431926 0.0222154 0.25409 0.0482888 0.254892 0.0464977 0.972151 0.0137115 0.902132 0.0594929 20.7597 9.39828 6.76316 1.92833 38.3529 2.51836 0.962948 0.0185128 0.0428154 0.0220934 0.251148 0.0479309 0.252297 0.0462498 0.97248 0.0137141 0.902254 0.0595902 20.2982 9.39647 6.70853 1.94943
1 60 43.6668 3.51559 0.973593 0.012378 0.0375756 0.0291999 0.150263 0.0361235 0.192741 0.0448138 0.967892 0.0171061 1.02083 0.0289489 5.77708 7.42164 4.99696 2.94542 38.7374 2.52025 0.965583 0.0173991 0.0413315 0.0216522 0.236761 0.0474548 0.241067 0.0459133 0.973332 0.0136963 0.913663 0.0595139 17.4819 9.38155 6.46382 2.01837 38.8165 2.51858 0.966159 0.0171381 0.040994 0.0215648 0.233819 0.0475721 0.238686 0.0459625 0.973546 0.0136701 0.915825 0.0598455 16.6413 9.37607 6.37883 2.0414


==> images/Supplementary/data/quality_ct_original.dat <==
# Lab 27, CT original: mean and SD over 2-D slices containing >= 1% of the GT mask.
angle method psnr_db_mean psnr_db_sd ssim_mean ssim_sd lpips_alex_spatial_mean lpips_alex_spatial_sd hfen_relative_mean hfen_relative_sd gradient_rel_mean gradient_rel_sd frc_hf_mean frc_hf_sd power_hf_mean power_hf_sd glcm_contrast_err_pct_mean glcm_contrast_err_pct_sd glcm_homogeneity_err_pct_mean glcm_homogeneity_err_pct_sd
30 DDS 41.5359 3.93191 0.964447 0.0178059 0.0504323 0.0391265 0.202609 0.0552102 0.22615 0.0602482 0.963645 0.0231464 1.01659 0.0395704 5.99384 6.2578 3.44292 1.86847
30 LIIF 37.6968 2.55287 0.959004 0.0212294 0.0442498 0.0224891 0.261366 0.0479921 0.26081 0.0464225 0.973368 0.0145696 0.844475 0.0600994 30.7776 8.47074 7.64303 2.09194
30 CLIF 37.7951 2.55299 0.959664 0.02093 0.0438249 0.0223638 0.257879 0.0476465 0.257767 0.0461718 0.973611 0.0145587 0.847723 0.0601838 29.9305 8.50668 7.58583 2.11257
60 DDS 43.5975 3.44045 0.97294 0.0124969 0.0385099 0.0294202 0.151303 0.0359489 0.194219 0.0444699 0.967268 0.017203 1.01673 0.0287924 5.80896 7.47132 5.28004 3.00503
60 LIIF 38.2061 2.58809 0.962399 0.019876 0.0422568 0.0220236 0.241035 0.0473681 0.244267 0.046073 0.974211 0.0144742 0.872856 0.0595628 25.5126 8.71844 7.32987 2.19517
60 CLIF 38.286 2.59221 0.962964 0.0196317 0.0418827 0.0219355 0.237357 0.0476132 0.24123 0.0462412 0.974363 0.0144291 0.880251 0.0599391 24.0362 8.81236 7.21972 2.21245


==> images/Supplementary/data/quality_ct_original_wide.dat <==
# Lab 27, CT original: one row per angle; mean and SD over slices.
x level DDS_psnr_db_mean DDS_psnr_db_sd DDS_ssim_mean DDS_ssim_sd DDS_lpips_alex_spatial_mean DDS_lpips_alex_spatial_sd DDS_hfen_relative_mean DDS_hfen_relative_sd DDS_gradient_rel_mean DDS_gradient_rel_sd DDS_frc_hf_mean DDS_frc_hf_sd DDS_power_hf_mean DDS_power_hf_sd DDS_glcm_contrast_err_pct_mean DDS_glcm_contrast_err_pct_sd DDS_glcm_homogeneity_err_pct_mean DDS_glcm_homogeneity_err_pct_sd LIIF_psnr_db_mean LIIF_psnr_db_sd LIIF_ssim_mean LIIF_ssim_sd LIIF_lpips_alex_spatial_mean LIIF_lpips_alex_spatial_sd LIIF_hfen_relative_mean LIIF_hfen_relative_sd LIIF_gradient_rel_mean LIIF_gradient_rel_sd LIIF_frc_hf_mean LIIF_frc_hf_sd LIIF_power_hf_mean LIIF_power_hf_sd LIIF_glcm_contrast_err_pct_mean LIIF_glcm_contrast_err_pct_sd LIIF_glcm_homogeneity_err_pct_mean LIIF_glcm_homogeneity_err_pct_sd CLIF_psnr_db_mean CLIF_psnr_db_sd CLIF_ssim_mean CLIF_ssim_sd CLIF_lpips_alex_spatial_mean CLIF_lpips_alex_spatial_sd CLIF_hfen_relative_mean CLIF_hfen_relative_sd CLIF_gradient_rel_mean CLIF_gradient_rel_sd CLIF_frc_hf_mean CLIF_frc_hf_sd CLIF_power_hf_mean CLIF_power_hf_sd CLIF_glcm_contrast_err_pct_mean CLIF_glcm_contrast_err_pct_sd CLIF_glcm_homogeneity_err_pct_mean CLIF_glcm_homogeneity_err_pct_sd
0 30 41.5359 3.93191 0.964447 0.0178059 0.0504323 0.0391265 0.202609 0.0552102 0.22615 0.0602482 0.963645 0.0231464 1.01659 0.0395704 5.99384 6.2578 3.44292 1.86847 37.6968 2.55287 0.959004 0.0212294 0.0442498 0.0224891 0.261366 0.0479921 0.26081 0.0464225 0.973368 0.0145696 0.844475 0.0600994 30.7776 8.47074 7.64303 2.09194 37.7951 2.55299 0.959664 0.02093 0.0438249 0.0223638 0.257879 0.0476465 0.257767 0.0461718 0.973611 0.0145587 0.847723 0.0601838 29.9305 8.50668 7.58583 2.11257
1 60 43.5975 3.44045 0.97294 0.0124969 0.0385099 0.0294202 0.151303 0.0359489 0.194219 0.0444699 0.967268 0.017203 1.01673 0.0287924 5.80896 7.47132 5.28004 3.00503 38.2061 2.58809 0.962399 0.019876 0.0422568 0.0220236 0.241035 0.0473681 0.244267 0.046073 0.974211 0.0144742 0.872856 0.0595628 25.5126 8.71844 7.32987 2.19517 38.286 2.59221 0.962964 0.0196317 0.0418827 0.0219355 0.237357 0.0476132 0.24123 0.0462412 0.974363 0.0144291 0.880251 0.0599391 24.0362 8.81236 7.21972 2.21245


==> images/Supplementary/data/quality_mri_hist_eq.dat <==
# Lab 27, MRI hist_eq: mean and SD over 2-D slices containing >= 1% of the GT mask.
acceleration method psnr_db_mean psnr_db_sd ssim_mean ssim_sd lpips_alex_spatial_mean lpips_alex_spatial_sd hfen_relative_mean hfen_relative_sd gradient_rel_mean gradient_rel_sd frc_hf_mean frc_hf_sd power_hf_mean power_hf_sd glcm_contrast_err_pct_mean glcm_contrast_err_pct_sd glcm_homogeneity_err_pct_mean glcm_homogeneity_err_pct_sd
4 DDS 34.5235 4.11361 0.961064 0.0209739 0.0146026 0.00788344 0.170641 0.030507 0.266038 0.043503 0.904557 0.0349825 0.931267 0.0521347 6.18673 4.67761 3.34133 2.6076
4 LIIF 30.4875 3.79686 0.930468 0.0329413 0.0612318 0.0262907 0.274282 0.0387492 0.412991 0.0526055 0.811525 0.0530625 0.503256 0.12829 40.4713 5.94988 25.4366 7.38331
4 CLIF 27.1677 3.60596 0.860685 0.0636873 0.0456251 0.0196396 0.409295 0.0486027 0.528396 0.0669575 0.748375 0.0748067 0.707032 0.0875749 26.7512 6.73959 16.5686 6.06954
8 DDS 30.6191 4.16676 0.90869 0.0457994 0.0370815 0.020863 0.275208 0.0465392 0.364374 0.0561646 0.842204 0.0561319 0.921387 0.0775978 10.1242 6.99329 5.52744 3.49812
8 LIIF 27.2326 3.47735 0.862902 0.0616307 0.0788898 0.0327657 0.410679 0.0486887 0.505359 0.0608322 0.789298 0.0598746 0.505161 0.120385 39.5501 7.10543 33.2402 9.88634
8 CLIF 26.6144 3.61997 0.84979 0.0682093 0.0494958 0.0213031 0.443296 0.0532187 0.557153 0.0698218 0.738101 0.0767333 0.700817 0.0921557 27.9151 7.04072 16.9418 6.50475


==> images/Supplementary/data/quality_mri_hist_eq_wide.dat <==
# Lab 27, MRI hist_eq: one row per acceleration; mean and SD over slices.
x level DDS_psnr_db_mean DDS_psnr_db_sd DDS_ssim_mean DDS_ssim_sd DDS_lpips_alex_spatial_mean DDS_lpips_alex_spatial_sd DDS_hfen_relative_mean DDS_hfen_relative_sd DDS_gradient_rel_mean DDS_gradient_rel_sd DDS_frc_hf_mean DDS_frc_hf_sd DDS_power_hf_mean DDS_power_hf_sd DDS_glcm_contrast_err_pct_mean DDS_glcm_contrast_err_pct_sd DDS_glcm_homogeneity_err_pct_mean DDS_glcm_homogeneity_err_pct_sd LIIF_psnr_db_mean LIIF_psnr_db_sd LIIF_ssim_mean LIIF_ssim_sd LIIF_lpips_alex_spatial_mean LIIF_lpips_alex_spatial_sd LIIF_hfen_relative_mean LIIF_hfen_relative_sd LIIF_gradient_rel_mean LIIF_gradient_rel_sd LIIF_frc_hf_mean LIIF_frc_hf_sd LIIF_power_hf_mean LIIF_power_hf_sd LIIF_glcm_contrast_err_pct_mean LIIF_glcm_contrast_err_pct_sd LIIF_glcm_homogeneity_err_pct_mean LIIF_glcm_homogeneity_err_pct_sd CLIF_psnr_db_mean CLIF_psnr_db_sd CLIF_ssim_mean CLIF_ssim_sd CLIF_lpips_alex_spatial_mean CLIF_lpips_alex_spatial_sd CLIF_hfen_relative_mean CLIF_hfen_relative_sd CLIF_gradient_rel_mean CLIF_gradient_rel_sd CLIF_frc_hf_mean CLIF_frc_hf_sd CLIF_power_hf_mean CLIF_power_hf_sd CLIF_glcm_contrast_err_pct_mean CLIF_glcm_contrast_err_pct_sd CLIF_glcm_homogeneity_err_pct_mean CLIF_glcm_homogeneity_err_pct_sd
0 4 34.5235 4.11361 0.961064 0.0209739 0.0146026 0.00788344 0.170641 0.030507 0.266038 0.043503 0.904557 0.0349825 0.931267 0.0521347 6.18673 4.67761 3.34133 2.6076 30.4875 3.79686 0.930468 0.0329413 0.0612318 0.0262907 0.274282 0.0387492 0.412991 0.0526055 0.811525 0.0530625 0.503256 0.12829 40.4713 5.94988 25.4366 7.38331 27.1677 3.60596 0.860685 0.0636873 0.0456251 0.0196396 0.409295 0.0486027 0.528396 0.0669575 0.748375 0.0748067 0.707032 0.0875749 26.7512 6.73959 16.5686 6.06954
1 8 30.6191 4.16676 0.90869 0.0457994 0.0370815 0.020863 0.275208 0.0465392 0.364374 0.0561646 0.842204 0.0561319 0.921387 0.0775978 10.1242 6.99329 5.52744 3.49812 27.2326 3.47735 0.862902 0.0616307 0.0788898 0.0327657 0.410679 0.0486887 0.505359 0.0608322 0.789298 0.0598746 0.505161 0.120385 39.5501 7.10543 33.2402 9.88634 26.6144 3.61997 0.84979 0.0682093 0.0494958 0.0213031 0.443296 0.0532187 0.557153 0.0698218 0.738101 0.0767333 0.700817 0.0921557 27.9151 7.04072 16.9418 6.50475


==> images/Supplementary/data/quality_mri_original.dat <==
# Lab 27, MRI original: mean and SD over 2-D slices containing >= 1% of the GT mask.
acceleration method psnr_db_mean psnr_db_sd ssim_mean ssim_sd lpips_alex_spatial_mean lpips_alex_spatial_sd hfen_relative_mean hfen_relative_sd gradient_rel_mean gradient_rel_sd frc_hf_mean frc_hf_sd power_hf_mean power_hf_sd glcm_contrast_err_pct_mean glcm_contrast_err_pct_sd glcm_homogeneity_err_pct_mean glcm_homogeneity_err_pct_sd
4 DDS 34.5127 4.13337 0.960928 0.0210463 0.0147127 0.00790806 0.171722 0.0308051 0.266797 0.0436424 0.90399 0.0353968 0.911655 0.0508667 7.74591 4.54041 3.1169 2.49966
4 LIIF 30.3164 3.69819 0.928937 0.0334002 0.0637402 0.0268819 0.289383 0.0390553 0.425483 0.0524389 0.809002 0.0534853 0.46252 0.131345 48.0021 5.42897 26.0517 7.95948
4 CLIF 27.2774 3.61167 0.860643 0.0637122 0.0462022 0.0198135 0.407939 0.0483541 0.525476 0.066146 0.750046 0.0743152 0.664265 0.0866419 32.2176 6.32938 17.618 6.82036
8 DDS 30.6306 4.26346 0.908254 0.0460035 0.0374659 0.0210091 0.277958 0.0473132 0.365058 0.056519 0.841582 0.0570853 0.869476 0.0735669 14.6389 6.65919 5.068 3.23605
8 LIIF 27.3031 3.44622 0.86101 0.0625528 0.0811542 0.0333385 0.413502 0.0485199 0.509524 0.0601276 0.788368 0.0595906 0.463477 0.124857 47.5368 6.27857 34.8251 11.3342
8 CLIF 26.7368 3.63562 0.849568 0.0682842 0.0502313 0.0215552 0.441519 0.0528998 0.553528 0.0688865 0.740124 0.0762863 0.653282 0.0918818 34.1129 6.51979 18.0857 7.43647


==> images/Supplementary/data/quality_mri_original_wide.dat <==
# Lab 27, MRI original: one row per acceleration; mean and SD over slices.
x level DDS_psnr_db_mean DDS_psnr_db_sd DDS_ssim_mean DDS_ssim_sd DDS_lpips_alex_spatial_mean DDS_lpips_alex_spatial_sd DDS_hfen_relative_mean DDS_hfen_relative_sd DDS_gradient_rel_mean DDS_gradient_rel_sd DDS_frc_hf_mean DDS_frc_hf_sd DDS_power_hf_mean DDS_power_hf_sd DDS_glcm_contrast_err_pct_mean DDS_glcm_contrast_err_pct_sd DDS_glcm_homogeneity_err_pct_mean DDS_glcm_homogeneity_err_pct_sd LIIF_psnr_db_mean LIIF_psnr_db_sd LIIF_ssim_mean LIIF_ssim_sd LIIF_lpips_alex_spatial_mean LIIF_lpips_alex_spatial_sd LIIF_hfen_relative_mean LIIF_hfen_relative_sd LIIF_gradient_rel_mean LIIF_gradient_rel_sd LIIF_frc_hf_mean LIIF_frc_hf_sd LIIF_power_hf_mean LIIF_power_hf_sd LIIF_glcm_contrast_err_pct_mean LIIF_glcm_contrast_err_pct_sd LIIF_glcm_homogeneity_err_pct_mean LIIF_glcm_homogeneity_err_pct_sd CLIF_psnr_db_mean CLIF_psnr_db_sd CLIF_ssim_mean CLIF_ssim_sd CLIF_lpips_alex_spatial_mean CLIF_lpips_alex_spatial_sd CLIF_hfen_relative_mean CLIF_hfen_relative_sd CLIF_gradient_rel_mean CLIF_gradient_rel_sd CLIF_frc_hf_mean CLIF_frc_hf_sd CLIF_power_hf_mean CLIF_power_hf_sd CLIF_glcm_contrast_err_pct_mean CLIF_glcm_contrast_err_pct_sd CLIF_glcm_homogeneity_err_pct_mean CLIF_glcm_homogeneity_err_pct_sd
0 4 34.5127 4.13337 0.960928 0.0210463 0.0147127 0.00790806 0.171722 0.0308051 0.266797 0.0436424 0.90399 0.0353968 0.911655 0.0508667 7.74591 4.54041 3.1169 2.49966 30.3164 3.69819 0.928937 0.0334002 0.0637402 0.0268819 0.289383 0.0390553 0.425483 0.0524389 0.809002 0.0534853 0.46252 0.131345 48.0021 5.42897 26.0517 7.95948 27.2774 3.61167 0.860643 0.0637122 0.0462022 0.0198135 0.407939 0.0483541 0.525476 0.066146 0.750046 0.0743152 0.664265 0.0866419 32.2176 6.32938 17.618 6.82036
1 8 30.6306 4.26346 0.908254 0.0460035 0.0374659 0.0210091 0.277958 0.0473132 0.365058 0.056519 0.841582 0.0570853 0.869476 0.0735669 14.6389 6.65919 5.068 3.23605 27.3031 3.44622 0.86101 0.0625528 0.0811542 0.0333385 0.413502 0.0485199 0.509524 0.0601276 0.788368 0.0595906 0.463477 0.124857 47.5368 6.27857 34.8251 11.3342 26.7368 3.63562 0.849568 0.0682842 0.0502313 0.0215552 0.441519 0.0528998 0.553528 0.0688865 0.740124 0.0762863 0.653282 0.0918818 34.1129 6.51979 18.0857 7.43647


==> images/Supplementary/data/recon_steps.dat <==
# Lab 25: seconds per step. latent_opt = 5 iterations x (decoder fwd+bwd + physics).
task method step denoiser decode dc encode latent_opt
ct512 LIIF pixel 0.21251 7.60311 0.778411 0.42021 0
ct512 LIIF latent 0.21251 0 0 0 133.235
ct512 CLIF pixel 0.213821 7.43233 0.778411 0.417712 0
ct512 CLIF latent 0.213821 0 0 0 134.041
ct512 DDS step 15.6753 0 7.42198 0 0
ct256 LIIF pixel 0.0242442 1.06035 0.392538 0.0311386 0
ct256 LIIF latent 0.0242442 0 0 0 18.1893
ct256 CLIF pixel 0.0243354 0.964949 0.392538 0.0311439 0
ct256 CLIF latent 0.0243354 0 0 0 16.9985
ct256 DDS step 1.79985 0 0.577251 0 0
mri256 LIIF pixel 0.0245094 0.954565 0.0054313 0.0745902 0
mri256 LIIF latent 0.0245094 0 0 0 15.5871
mri256 CLIF pixel 0.0245422 0.930679 0.0054313 0.0751534 0
mri256 CLIF latent 0.0245422 0 0 0 16.9413
mri512 LIIF pixel 0.209855 7.57109 0.0430179 0.596722 0
mri512 LIIF latent 0.209855 0 0 0 123.7
mri512 CLIF pixel 0.21082 8.02063 0.0430179 0.601227 0
mri512 CLIF latent 0.21082 0 0 0 145.134


==> images/Supplementary/data/recon_steps_ct256.dat <==
# Lab 25, ct256: seconds per step, one row per bar.
x label denoiser decode dc encode latent_opt
0 LIIF\\pixel 0.0242442 1.06035 0.392538 0.0311386 0
1 LIIF\\latent 0.0242442 0 0 0 18.1893
2 CLIF\\pixel 0.0243354 0.964949 0.392538 0.0311439 0
3 CLIF\\latent 0.0243354 0 0 0 16.9985
4 DDS\\step 1.79985 0 0.577251 0 0


==> images/Supplementary/data/recon_steps_ct512.dat <==
# Lab 25, ct512: seconds per step, one row per bar.
x label denoiser decode dc encode latent_opt
0 LIIF\\pixel 0.21251 7.60311 0.778411 0.42021 0
1 LIIF\\latent 0.21251 0 0 0 133.235
2 CLIF\\pixel 0.213821 7.43233 0.778411 0.417712 0
3 CLIF\\latent 0.213821 0 0 0 134.041
4 DDS\\step 15.6753 0 7.42198 0 0


==> images/Supplementary/data/recon_steps_mri256.dat <==
# Lab 25, mri256: seconds per step, one row per bar.
x label denoiser decode dc encode latent_opt
0 LIIF\\pixel 0.0245094 0.954565 0.0054313 0.0745902 0
1 LIIF\\latent 0.0245094 0 0 0 15.5871
2 CLIF\\pixel 0.0245422 0.930679 0.0054313 0.0751534 0
3 CLIF\\latent 0.0245422 0 0 0 16.9413


==> images/Supplementary/data/recon_steps_mri512.dat <==
# Lab 25, mri512: seconds per step, one row per bar.
x label denoiser decode dc encode latent_opt
0 LIIF\\pixel 0.209855 7.57109 0.0430179 0.596722 0
1 LIIF\\latent 0.209855 0 0 0 123.7
2 CLIF\\pixel 0.21082 8.02063 0.0430179 0.601227 0
3 CLIF\\latent 0.21082 0 0 0 145.134


==> images/Supplementary/data/recon_totals.dat <==
# Lab 25: whole reconstruction (s) = schedule x step costs.
task liif_pixel clif_pixel liif_full clif_full dds
ct512 197.318 193.983 1494.46 1499.88 1154.87
ct256 32.111 30.2124 208.068 194.642 118.855
mri256 23.1488 22.6857 174.88 188.053 nan
mri512 185.234 194.411 1389.39 1611.09 nan


==> images/Supplementary/data/recon_totals_ct.dat <==
# Lab 25: whole CT reconstruction time (s); rows CT 256^3, CT 512^3.
task liif_pixel clif_pixel liif_full clif_full dds
ct256 32.111 30.2124 208.068 194.642 118.855
ct512 197.318 193.983 1494.46 1499.88 1154.87


==> images/Supplementary/data/sweep_ct_clif.dat <==
# Lab 24, ct_clif at 512^3: setting = LIIF queries per chunk or CLIF tile side (halo 6).
setting units time_fwd time_fb mem_fwd mem_fb
32 4096 12.0739 39.0241 0.687785 4.74938
48 1331 7.62451 27.6477 0.839389 5.26821
64 512 7.43233 26.7875 1.10057 6.15782
96 216 8.71279 30.8214 2.05491 9.401
128 64 8.39697 30.0104 3.77855 15.2469
192 27 8.42066 29.491 10.4558 37.8717


==> images/Supplementary/data/sweep_ct_liif.dat <==
# Lab 24, ct_liif at 512^3: setting = LIIF queries per chunk or CLIF tile side (halo 6).
setting units time_fwd time_fb mem_fwd mem_fb
16384 8192 82.2693 245.176 1.53105 8.50021
65536 2048 20.6408 65.5025 1.57289 8.71384
262144 512 7.76169 28.4809 1.74025 9.56931
1048576 128 7.60311 26.6262 2.40968 14.5715
4194304 32 7.33827 25.5411 5.08741 34.6866


==> images/Supplementary/data/sweep_mri_clif.dat <==
# Lab 24, mri_clif at 256^3: setting = LIIF queries per chunk or CLIF tile side (halo 6).
setting units time_fwd time_fb mem_fwd mem_fb
32 512 1.48549 4.69755 0.0714771 0.223714
48 216 1.03794 3.76047 0.223081 0.742548
64 64 0.930679 3.38263 0.485072 1.63297
96 27 1.02474 3.57645 1.4386 4.87625
128 8 0.985248 3.53424 2.77036 9.39406
192 8 1.01095 3.56002 8.99807 30.4944


==> images/Supplementary/data/sweep_mri_liif.dat <==
# Lab 24, mri_liif at 256^3: setting = LIIF queries per chunk or CLIF tile side (halo 6).
setting units time_fwd time_fb mem_fwd mem_fb
16384 1024 10.3473 25.2539 0.145251 0.534944
65536 256 2.59118 6.57487 0.184771 0.811704
262144 64 0.954565 3.11178 0.352984 2.07025
1048576 16 0.945783 3.23638 1.02278 7.09906
4194304 4 0.912142 3.16418 3.70003 27.2138


==> images/Supplementary/data/validation_decoder.dat <==
# Lab 24: every real full-volume run vs the unit-cost formula.
measured_s predicted_s measured_gib predicted_gib
0.251751 0.230043 1.82194 1.82194
0.767354 0.721434 9.1549 9.1549
0.517162 0.491391 17.2525 17.6186
1.2042 1.07783 1.84783 1.84783
3.98173 3.68938 9.18225 9.18225
9.71253 8.71279 2.06659 2.05491
33.7375 30.8214 9.84487 9.401
0.245281 0.244979 1.74025 1.74025
0.78215 0.790315 9.07712 9.07712
0.526698 0.545349 20.1596 21.4202
1.0599 1.08017 1.74025 1.74025
3.77682 3.86705 9.13181 9.13181
7.61485 7.76169 1.74025 1.74025
29.5876 28.4809 9.56931 9.56931
11.0616 11.2309 2.35562 2.35562
48.3854 46.9668 13.9963 13.9963
2.54875 2.58898 17.0526 17.0526
50.8818 51.9945 2.66227 2.66227
216.028 217.438 14.3847 14.3847
19.7393 20.7097 17.4218 17.4218
139.466 142.672 3.25797 3.25941
592.286 596.65 15.1576 15.141
66.9866 69.8938 18.0175 18.1406
2.96021 2.94739 4.26284 4.26284
5.76749 5.73719 11.2507 11.2507
13.7473 13.6448 4.57827 4.57827
27.036 26.5605 11.7302 11.7302
38.0014 37.4407 5.19253 5.19253
74.2604 72.8814 12.6981 12.6639
2.69897 2.67525 3.16726 3.16726
5.68148 5.62856 11.7993 11.7993
12.5142 12.3849 3.46646 3.46646
26.4959 26.0576 12.1192 12.1192
34.6387 33.9835 4.0491 4.0491
73.7347 71.5015 12.746 12.7421
0.132074 0.122467 1.39255 1.39255
0.431912 0.429397 4.39496 4.39496
0.302621 0.30693 10.4435 10.4543
0.443605 0.434001 1.40817 1.40817
1.5341 1.50397 4.55825 4.55825
1.08152 1.06997 30.3992 29.8192
1.0802 1.02474 1.66091 1.4386
3.68962 3.57645 5.51086 4.87625
0.134657 0.127498 0.298296 0.298296
0.388996 0.413832 1.80509 1.80509
0.256665 0.286339 13.3766 13.2478
0.41283 0.40811 0.316851 0.316851
1.28655 1.32921 1.89505 1.89505
0.865759 0.921116 42.4056 42.267
0.96563 0.954565 0.352984 0.352984
3.18732 3.11178 2.07572 2.07025


==> images/Supplementary/data/validation_steps.dat <==
# Lab 25: real composed reconstruction steps vs the sum of unit costs.
measured_s predicted_s
0.20851 0.21251
9.39089 9.01456
27.4067 26.6469
0.209033 0.213821
10.4014 8.84259
30.4656 26.8082
23.5552 23.0973
0.0244511 0.0245094
1.05524 1.05916
3.15921 3.1174
0.0247798 0.0245422
1.06304 1.03587
3.34886 3.38825

